Precise, Dynamic Information Flow for Database-Backed Applications

We present an approach for dynamic information flow control across the application and database. Our approach reduces the amount of policy code required, yields formal guarantees across the application and database, works with existing relational database implementations, and scales for realistic applications. In this paper, we present a programming model that factors out information flow policies from application code and database queries, a dynamic semantics for the underlying {\lambda}^JDB core language, and proofs of termination-insensitive non-interference and policy compliance for the semantics. We implement these ideas in Jacqueline, a Python web framework, and demonstrate feasibility through three application case studies: a course manager, a health record system, and a conference management system used to run an academic workshop. We show that in comparison to traditional applications with hand-coded policy checks, Jacqueline applications have 1) a smaller trusted computing base, 2) fewer lines of policy code, and 2) reasonable, often negligible, additional overheads.

==> reviews.txt <==
===========================================================================
                           PLDI '16 Review #82A
---------------------------------------------------------------------------
Paper #82: Precise, Dynamic Information Flow for Database-Backed
           Applications
---------------------------------------------------------------------------

                 Reviewer expertise: Z. Some familiarity
                      Overall merit: C. Weak paper, though I will not fight
                                        strongly against it

                         ===== Paper summary =====

This paper addresses the problem of information flow control across an application and database by developing a programming model so that policy checking code is contained in one place.  This would provide the advantage of having limited places in the code to inspect for policy checking and also limit the chances for errors.

                      ===== Comments for author =====

I found this paper well-written and easy to understand.  

The motivation is good, but would be better if it had an example of some of the leaks mentioned in the 2nd paragraph of the intro that illustrate how having policy checking code distributed throughout a program is a problem in practice.   

The approach taken is a data-centric one in that each data element can hold either public or secret values. The data elements are secret by default.  The programmer specifies a public access method for each data value which can return the value or a generic string such as "Private event" depending on whether the caller of the method has the right access as defined by an orthogonal global policy.  The advantage of this approach is that the rest of the program can be policy-agnostic.  The implementation uses the idea of faceted execution, where a runtime value may take on different values across executions.   A key feature of the work is it supports existing database implementations.

The work is implemented in a system called Jacqueline, which derives from Django. 

Demonstrating that a programming model is effective can be a challenging task.  In an effort to address this challenge, the paper states that the programming model was used to implement three case studies and then provides empirical evidence to address some of the important questions that the programming model is targeted to address.  

The paper studies the location of performance policy checking code in a (baseline) Django system and the one suggested in the paper, Jacqueline.  It reports the # of lines of code and where that code is located.  As expected, the Jacqueline implementation isolates the code to one component for the first case study.  The paper also reports on performance overhead due to the additional runtime checking of policy code with representative actions, stress tests, and scaling.  It also shows the effectiveness of a pruning optimization. 

Most of these metrics focus on the lack of badness, i.e., that the overhead of the system is negligible. However, there is only limited evidence (1 metric for 1 of the case studies) that show the *value* of the technique.  I find it surprising that the paper uses 3 cases studies for the overhead (avoiding badness), but only 1 case study for the value.

For example, does the experience from the first case study generalize to the others, or is the experience different?  It would give me more confidence of the effectiveness of the work to get some information on the other case studies.  It would also be nice to quantify how hard it is for a new user to specify policies in Jacqueline vs Django.

The paper does a pretty good job describing related work and provides limited comparisons to how the work in the paper compares.  More details would be nice, but it seems the space constraints prevented this.

I understand the need to supply a formal semantics of the work, but personally I would have preferred less space being devoted to this and more to the motivation and a more thorough case studies.

Minor:
The text for Figure 2 mentions "visibility", but it doesn't seem to be in Figure 2.  Likewise Figure 2 has "time" and this isn't mentioned in the text.  I wonder if this is a typo.

===========================================================================
                           PLDI '16 Review #82B
---------------------------------------------------------------------------
Paper #82: Precise, Dynamic Information Flow for Database-Backed
           Applications
---------------------------------------------------------------------------

                 Reviewer expertise: X. Expert
                      Overall merit: B. OK paper, but I will not champion
                                        it

                         ===== Paper summary =====

This paper presents a system for dynamic information flow control for database applications based on faceted execution.  The authors present a formal language that embeds a relational calculus for queries and folds over database tables, as well as Jacqueline, a Python-based implementation.   The authors prove the formal language exhibits a form of termination-insensitive noninterference and evaluate the performance of Jacqueline on three example systems.

                      ===== Comments for author =====

This paper reads well and has some interesting new ideas in it.  I like the formal language and results, and the example applications and experiments demonstrate the implementation can be used to build real programs.  The embedding of the relational calculus in the faceted lambda calculus is elegant and relatively easy to understand. 
My main concern is regarding the connection between the formal results and the implementation, since it seems like some of the expressiveness of Jacqueline policies is not present in the formalization.

I don't understand how to think about the security of mutual dependencies between policies and sensitive values.  I'd like to relate the example in section 2.3 to Theorem 2. Suppose I want to evaluate a program that adds a member to a list whose policy states that only members of the list can view its contents (similar to the EventGuest table in section 2.3).  Now, in terms of Theorem 2, suppose Σ_1 contains x=Alice and Σ_2 contains x=Bob (in addition to the list) and e_1 and e_2 are something like "add x to list".  Wouldn't this mean that  Σ'_1 and Σ'_2 are not L-equivalent for L=Alice or L=Bob?

A related question is whether λ^JDB is actually expressive enough to encode examples like the EventGuest example in section 2.3. I tried to figure this out, but it wasn't immediately clear to me how to go about it.  Once I looked at A.1 in the supplementary material, I could guess at how @label_for and jacqueline_restrict relate to F-label and F-restrict, but I think that connection should be made more explicit.

λ^JDB doesn't directly model imperative update to tables, though the FORM permits it. How should I think about the database schema and updates to tables in terms of λ^JDB? My guess is that one could use references to swap the existing version of a table for an updated one, but this isn't explained.  Clarifying the connection between λ^JDB and the examples would help demonstrate that λ^JDB is expressive enough to capture the programs we care about.

There is no discussion of transactions or concurrent queries.  In particular, how are transaction aborts handled? Since faceted rows are stored in a single table, it seems like a transaction with one pc could acquire locks that force a transaction at an inconsistent pc to abort.  Are these aborts visible at the language level? In other words, can a program recover from an abort? Does this (potentially) create a covert channel? 

The experiments compare the overhead of Jacqueline's FORM to Django's ORM. This is a completely reasonable comparison, and compelling for developers that might have used Django anyway.  However, I don't have much sense of how efficient Django's ORM is to begin with, so it would strengthen the performance argument to evaluate Jacqueline's performance on a standard database benchmark like TPC-C.
That might sound like an obnoxious thing to suggest given that your experiments are completely adequate. The reason I mention it is that many ORMs generate lots of round-trips between the DB and an application server. An experienced DB app developer might write (more complex) raw queries that significantly reduce the processing time by executing more computation at the database.  Jacqueline might be benefiting from the fact that more is already happening on the app server where it can (more easily) enforce invariants of faceted execution.  On the other hand, this might not be the case, or Jacqueline's transformed queries might be relatively close to what an expert would construct, which would mean Jacqueline might have competitive overhead beyond the Django world. 

Some DB-related prior work you might consider mentioning: 
IFDB, Schultz & Liskov, http://dl.acm.org/citation.cfm?id=2465357
Quantum Databases, Roy et al., http://www.cidrdb.org/cidr2013/Papers/CIDR13_Paper86.pdf

Minor comments:
Typo in second para on pg 7: inconsistent -> inconsistent with

First para in section 6.3.2: "Integrating policies more deeply.."
I didn't really understand what this sentence was suggesting.

The syntax used in the fold-* rules to append rows to a table is fine, but was confusing to me at first. I don't think you introduce it or use it anywhere else.

===========================================================================
                           PLDI '16 Review #82C
---------------------------------------------------------------------------
Paper #82: Precise, Dynamic Information Flow for Database-Backed
           Applications
---------------------------------------------------------------------------

                 Reviewer expertise: Z. Some familiarity
                      Overall merit: B. OK paper, but I will not champion
                                        it

                         ===== Paper summary =====

A new approach for dynamic information flow is presented. The approach
relies on separating the policy from the code and thus potentially reduces the amount of
trusted code base. It is embedded in a core programming language Lambda_Db
which combines functional and imperative programs and relational algebra.

The paper provides a formal semantics for the language used to verify information flow.
The practicality of the approach is demonstrated by Jacqueline --- a Web framework based on Python's Django. It is applied to three small case studies: conference management system, health record manager, and course manager

                      ===== Comments for author =====

Pros:
1.  The paper solves a prevalent problem.
2.  The approach is interesting and novel as far as I can tell.

Cons:
 1 It is not clear to me that this will eventually lead to a practical
 approach for enforcing information flow.
 2. The empirical results are rather preliminary. I am not entirely sure what
 can be concluded from them.

 I agree with the authors that the problem of leakage between applications
 and DB is severe but I am not really sure that your solution can be feasible.
 For example you mention HotCrp as a motivating example. As far as I can tell, it employs
 a real database with many queries and query optimizations. I do not see how your approach
 can ever scale to handle such situations. If the paper is accepted, I would hope that you will sketch  a way to handle such situations even if the current framework cannot handle this.
 
The decision to move from Scala to Python is fine for small applications but there are
 some interesting Java benchmarks which can be much more interesting than the toy examples considered. Even DeCapo probably
has some interesting applications which combines queries and dataflow in interesting ways.

In terms of related works, it will be interesting to study other solutions to the problem from the DB community if such exist.

===========================================================================
                           PLDI '16 Review #82D
---------------------------------------------------------------------------
Paper #82: Precise, Dynamic Information Flow for Database-Backed
           Applications
---------------------------------------------------------------------------

                 Reviewer expertise: X. Expert
                      Overall merit: B. OK paper, but I will not champion
                                        it

                         ===== Paper summary =====

Figure 1 is an awesome representation of why this problem is important and hard.  The proposed system design is a good distribution of work --- web applications select policies using APIs provided by a layer of API policy specifications. The compiler and runtime enforce the policy by making only safe database queries and the database scheme implements the policy. The novelty lies in (1) the overall system design is good and novel; and (2) a proof that the policy language maps to a relational database that can implement security policies. Not clear how facets relate to policies, DIFC, or capabilities; examples could be greatly improved, and not clear enough how the compile time and runtime actually work.

                      ===== Comments for author =====

Positives
- important problem
- very nice abstraction and overall system design that delivers an better PL, system architecture, and runtime that make it more possible to build secure systems
- much better than the current state of the art of integration of security policies for web and databases 
- lots of work left to do to make it "real" but the paper is thought provoking

Negatives
- except for Section 4, the paper lacks sufficient detail to understand the job of the application writer, policy library writer, and runtime system and how they fit together
- the only policy specification is lines 21 to 23 and is insufficient to understand the policy APIs and application code.
- the overall system design with respect to 
- policies need to be applied to data and OS objects too, not just databases, the paper does not discuss how the approach fits in the broader picture of the OS and hardware.
- no discussion of limitations of PL, current implementation, etc.

Details

Interoperation with legacy databases is an important goal not so much for performance as much as it is important for their demonstrated correctness, robustness, and functionality; portability; and that a huge amount of legacy software  uses them.

Even though programmers are not malicious, they make mistakes. 

How do policies implemented with facets relate to capabilities and decentralized information flow control policies?  Facets are poorly defined in the submission.

How can web programming be completely policy agnostic?   Learning the existence or name of some private field reveals information? The paper does not rigorously define the types of policies  the language can express.

Web applications do more than interact with databases. How are the policies related to OS entities, such as files and network communication? See the work on Laminar mentioned below.  They seem to have a better system whole system model, although their approach implements the policy at the application layer rather than the database layer, which is not as elegant as the proposed approach.

The supported policies are limited to information flow based on the user identity and the examples in the paper are very limited. What are important considerations for the policy layer? What are other interesting policies and how do they map to facets?


[16] and Laminar below seem like the closest work, yet 16 is not discussed in related work. There are gratuitous citations to 11, 40, 41, 38, and 39 which have absolutely nothing to do with secure web programming. Delete them! 

A key claim of the paper is:  "...runtime produces outputs adhering to policies"  it would be great to see some policy and application code and the resulting generated code to better substantiate this claim.

The evaluation section needs to show some results for the other two applications. New PL requires a lot of work to write programs in the new language, so I am ok with less results, but the intro claims three applications. 

Missing related work:

Practical Fine-Grained Decentralized Information Flow Control Using Laminar, D. Porter, M. D. Bond, I. Roy, K. S. McKinley, and E. Witchel, ACM Transactions on Programming Languages and Systems (TOPLAS), 37(1): Article 4:1-51, November, 2014.

